Challenges of language technologies for the indigenous languages of the Americas

Indigenous languages of the American continent are highly diverse. However, they have received little attention from the technological perspective. In this paper, we review the research, the digital resources and the available NLP systems that focus on these languages. We present the main challenges and research questions that arise when distant languages and low-resource scenarios are faced. We would like to encourage NLP research in linguistically rich and diverse areas like the Americas.

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2018.tex in pdflatex
README.txt	This file
acl.bst		BibTeX `acl' style file
coling2018.dot	Microsoft Word template file for Coling 2018
coling2018.pdf	PDF file for Coling 2018
coling2018.sty	LaTeX style file for Coling 2018
coling2018.tex	LaTeX sample file for Coling 2018


==> totalworkpyear.dat <==
%% LaTeX2e file `totalworkpyear.dat'
%% generated by the `filecontents' environment
%% from source `coling2018' on 2018/06/11.
%%
X all
2000 1
2001 1
2002 1
2003 1
2004 1
2005 2
2006 2
2007 2
2008 2
2009 1
2010 1
2011 2
2012 1
2013 3
2014 4
2015 2
2016 11
2017 16


==> workpyear.dat <==
%% LaTeX2e file `workpyear.dat'
%% generated by the `filecontents' environment
%% from source `coling2018' on 2018/06/11.
%%
X MT DS Morphology Other
2000 0 1 0 0
2001 1 0 1 1
2002 0 1 0 0
2003 0 1 0 1
2004 0 1 0 0
2005 1 1 0 0
2006 3 1 3 1
2007 1 0 1 0
2008 0 1 1 0
2009 1 0 0 1
2010 0 0 1 0
2011 0 0 1 1
2012 0 1 1 0
2013 1 0 0 1
2014 1 2 2 1
2015 1 1 0 0
2016 2 3 3 5
2017 2 4 9 5

